Cross-Blockchain Communication Using Oracles With an Off-Chain Aggregation Mechanism Based on zk-SNARKs

The closed architecture of prevailing blockchain systems renders the usage of this technology mostly infeasible for a wide range of real-world problems. Most blockchains trap users and applications in their isolated space without the possibility of cooperating or switching to other blockchains. Therefore, blockchains need additional mechanisms for seamless communication and arbitrary data exchange between each other and external systems. Unfortunately, current approaches for cross-blockchain communication are resource-intensive or require additional blockchains or tailored solutions depending on the applied consensus mechanisms of the connected blockchains. Therefore, we propose an oracle with an off-chain aggregation mechanism based on ZeroKnowledge Succinct Non-interactive Arguments of Knowledge (zk-SNARKs) to facilitate cross-blockchain communication. The oracle queries data from another blockchain and applies a rollup-like mechanism to move state and computation off-chain. The zkOracle contract only expects the transferred data, an updated state root, and proof of the correct execution of the aggregation mechanism. The proposed solution only requires constant 378 kgas to submit data on the Ethereum blockchain and is primarily independent of the underlying technology of the queried blockchains.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> data/aggregate128.csv <==
run,accounts,provingTime,memoryUsage
0,128,16925,3727
1,128,16967,3727
2,128,17993,3727
3,128,16787,3727
4,128,16921,3727
5,128,17058,3727
6,128,16857,3727
7,128,16900,3727
8,128,16837,3727
9,128,16817,3727
10,128,16899,3727
11,128,16973,3727
12,128,16878,3727
13,128,16880,3727
14,128,16936,3727
15,128,16903,3727
16,128,17087,3727
17,128,16861,3727
18,128,16889,3727
19,128,18844,3727
20,128,16887,3727
21,128,16921,3727
22,128,16873,3727
23,128,16902,3727
24,128,16900,3727
25,128,16951,3727
26,128,16973,3727
27,128,16996,3727
28,128,16915,3727
29,128,16902,3727
30,128,16960,3727
31,128,16938,3727
32,128,16943,3727
33,128,16896,3727
34,128,16965,3727
35,128,16886,3727
36,128,16937,3727
37,128,16896,3727
38,128,16822,3727
39,128,17294,3727
40,128,16957,3727
41,128,16893,3727
42,128,17241,3727
43,128,16828,3727
44,128,18385,3727
45,128,16864,3727
46,128,16864,3727
47,128,17102,3727
48,128,16966,3727
49,128,16957,3727


==> data/aggregate16.csv <==
run,accounts,provingTime,memoryUsage
0,16,2591,458
1,16,2577,458
2,16,2490,457
3,16,2488,458
4,16,2451,458
5,16,2459,458
6,16,2429,458
7,16,2444,457
8,16,2427,457
9,16,2414,458
10,16,2412,458
11,16,2424,457
12,16,2412,458
13,16,2437,458
14,16,2414,458
15,16,2424,458
16,16,2630,458
17,16,2453,457
18,16,2431,458
19,16,2419,458
20,16,2414,458
21,16,2436,458
22,16,2421,458
23,16,2440,458
24,16,2420,458
25,16,2421,458
26,16,2428,458
27,16,2413,458
28,16,2423,458
29,16,2440,458
30,16,2440,457
31,16,2436,458
32,16,2412,458
33,16,2426,458
34,16,2423,457
35,16,2418,457
36,16,2412,458
37,16,2435,458
38,16,2439,458
39,16,2406,458
40,16,2398,457
41,16,2449,458
42,16,2405,457
43,16,2431,458
44,16,2422,457
45,16,2413,457
46,16,2405,457
47,16,2435,458
48,16,2424,458
49,16,2425,457


==> data/aggregate256.csv <==
run,accounts,provingTime,memoryUsage
0,256,35776,8493
1,256,34816,8493
2,256,34716,8493
3,256,34713,8493
4,256,34975,8493
5,256,36603,8493
6,256,34778,8493
7,256,34813,8493
8,256,34811,8493
9,256,35018,8493
10,256,35036,8493
11,256,34923,8493
12,256,34904,8493
13,256,36629,8493
14,256,34908,8493
15,256,34950,8493
16,256,35020,8493
17,256,35373,8493
18,256,35066,8493
19,256,34984,8493
20,256,34870,8493
21,256,36419,8493
22,256,35123,8493
23,256,35091,8493
24,256,35074,8493
25,256,34889,8493
26,256,35069,8493
27,256,35014,8493
28,256,35436,8493
29,256,35951,8493
30,256,35085,8493
31,256,35064,8493
32,256,35027,8493
33,256,35613,8493
34,256,35113,8493
35,256,35011,8493
36,256,35058,8493
37,256,35075,8493
38,256,40156,8493
39,256,35370,8493
40,256,35198,8493
41,256,35410,8493
42,256,35376,8493
43,256,35366,8493
44,256,35295,8493
45,256,35407,8493
46,256,35572,8493
47,256,38930,8493
48,256,35376,8493
49,256,35579,8493


==> data/aggregate32.csv <==
run,accounts,provingTime,memoryUsage
0,32,4621,890
1,32,4595,890
2,32,4500,890
3,32,4475,890
4,32,4551,890
5,32,4464,890
6,32,4482,890
7,32,4520,890
8,32,5081,890
9,32,4501,890
10,32,4495,890
11,32,4473,890
12,32,4568,890
13,32,4525,890
14,32,4468,890
15,32,4465,890
16,32,4490,890
17,32,4478,890
18,32,4449,890
19,32,4486,890
20,32,4486,890
21,32,4520,890
22,32,4458,890
23,32,4476,890
24,32,4454,890
25,32,4463,890
26,32,4471,890
27,32,4472,890
28,32,4441,890
29,32,4476,890
30,32,4504,890
31,32,4462,890
32,32,4482,890
33,32,4485,890
34,32,4491,890
35,32,4498,890
36,32,4469,890
37,32,4513,890
38,32,4452,890
39,32,4463,890
40,32,4489,890
41,32,4469,890
42,32,4491,890
43,32,4469,890
44,32,4479,890
45,32,4469,890
46,32,4491,890
47,32,4464,890
48,32,4525,890
49,32,4477,890


==> data/aggregate4.csv <==
run,accounts,provingTime,memoryUsage
0,4,358,147
1,4,367,147
2,4,585,147
3,4,775,147
4,4,838,147
5,4,861,147
6,4,846,147
7,4,845,147
8,4,860,147
9,4,839,147
10,4,820,147
11,4,822,147
12,4,813,147
13,4,799,147
14,4,812,147
15,4,799,147
16,4,808,147
17,4,807,147
18,4,811,147
19,4,798,147
20,4,791,147
21,4,799,147
22,4,789,147
23,4,802,147
24,4,825,147
25,4,778,147
26,4,806,147
27,4,797,147
28,4,785,147
29,4,795,147
30,4,792,147
31,4,790,147
32,4,795,147
33,4,777,147
34,4,775,147
35,4,800,147
36,4,799,147
37,4,787,147
38,4,777,147
39,4,791,147
40,4,781,147
41,4,785,147
42,4,795,147
43,4,887,147
44,4,887,147
45,4,826,147
46,4,812,147
47,4,822,147
48,4,806,147
49,4,817,147


==> data/aggregate64.csv <==
run,accounts,provingTime,memoryUsage
0,64,8572,1777
1,64,8541,1777
2,64,8491,1777
3,64,8591,1777
4,64,8512,1777
5,64,8546,1777
6,64,8567,1777
7,64,8533,1777
8,64,8570,1777
9,64,8555,1777
10,64,8534,1777
11,64,8543,1777
12,64,8578,1777
13,64,8554,1777
14,64,8606,1777
15,64,8572,1777
16,64,8607,1777
17,64,8567,1777
18,64,8587,1777
19,64,8591,1777
20,64,8583,1777
21,64,8636,1777
22,64,8561,1777
23,64,8613,1777
24,64,8593,1777
25,64,8625,1777
26,64,8562,1777
27,64,8568,1777
28,64,8557,1777
29,64,8535,1777
30,64,10023,1777
31,64,8686,1777
32,64,8542,1777
33,64,8607,1777
34,64,8556,1777
35,64,8558,1777
36,64,8550,1777
37,64,8556,1777
38,64,8639,1777
39,64,8543,1777
40,64,8579,1777
41,64,8585,1777
42,64,8736,1777
43,64,8537,1777
44,64,8556,1777
45,64,8533,1777
46,64,8522,1777
47,64,8620,1777
48,64,8551,1777
49,64,8571,1777


==> data/aggregate8.csv <==
run,accounts,provingTime,memoryUsage
0,8,1435,254
1,8,1407,254
2,8,1404,254
3,8,1368,254
4,8,1375,254
5,8,1354,254
6,8,1345,254
7,8,1336,254
8,8,1347,254
9,8,1338,254
10,8,1343,254
11,8,1344,254
12,8,1321,254
13,8,1320,254
14,8,1315,254
15,8,1371,254
16,8,1340,254
17,8,1323,254
18,8,1319,254
19,8,1317,254
20,8,1318,254
21,8,1326,254
22,8,1313,254
23,8,1310,254
24,8,1337,254
25,8,1317,254
26,8,1331,254
27,8,1322,254
28,8,1301,254
29,8,1312,254
30,8,1325,254
31,8,1314,254
32,8,1314,254
33,8,1323,254
34,8,1322,254
35,8,1310,254
36,8,1328,254
37,8,1317,254
38,8,1324,254
39,8,1323,254
40,8,1321,254
41,8,1319,254
42,8,1316,254
43,8,1305,254
44,8,1314,254
45,8,1303,254
46,8,1316,254
47,8,1327,254
48,8,1324,254
49,8,1317,254


==> data/contracts.csv <==
accounts,registerCosts,getBlockByNumberCosts,submitBlockCosts,slashingCosts,replaceCosts,exitCosts,withdrawCosts
4,285008,70914,377661,304988,522704,233602,524883
8,328365,70914,377673,305024,648610,274146,650789
16,372800,70914,377673,305000,774565,315784,774908
32,417783,70914,377685,305012,900485,357952,900815
64,463047,70914,377685,305024,1026418,400392,1026433
128,508454,70914,377757,305024,1152327,442955,1152192
256,553940,70914,377841,305012,1278273,485572,1277974


==> data/slash128.csv <==
run,accounts,provingTime,memoryUsage
0,128,324,75
1,128,411,75
2,128,447,75
3,128,459,75
4,128,459,75
5,128,456,75
6,128,455,75
7,128,466,75
8,128,449,75
9,128,470,75
10,128,445,75
11,128,453,75
12,128,438,75
13,128,435,75
14,128,437,75
15,128,450,75
16,128,442,75
17,128,441,75
18,128,447,75
19,128,438,75
20,128,441,75
21,128,435,75
22,128,441,75
23,128,431,75
24,128,458,75
25,128,446,75
26,128,436,75
27,128,429,75
28,128,431,75
29,128,430,75
30,128,431,75
31,128,439,75
32,128,429,75
33,128,430,75
34,128,428,75
35,128,440,75
36,128,438,75
37,128,430,75
38,128,436,75
39,128,434,75
40,128,460,75
41,128,436,75
42,128,438,75
43,128,436,75
44,128,437,75
45,128,430,75
46,128,436,75
47,128,435,75
48,128,433,75
49,128,441,75


==> data/slash16.csv <==
run,accounts,provingTime,memoryUsage
0,16,183,59
1,16,186,59
2,16,215,59
3,16,306,59
4,16,378,59
5,16,425,59
6,16,439,59
7,16,456,59
8,16,457,59
9,16,453,59
10,16,437,59
11,16,471,59
12,16,437,59
13,16,446,59
14,16,423,59
15,16,443,59
16,16,446,59
17,16,446,59
18,16,429,59
19,16,440,59
20,16,435,59
21,16,445,59
22,16,436,59
23,16,429,59
24,16,431,59
25,16,412,59
26,16,434,59
27,16,421,59
28,16,428,59
29,16,426,59
30,16,423,59
31,16,418,59
32,16,437,59
33,16,414,59
34,16,427,59
35,16,422,59
36,16,410,59
37,16,414,59
38,16,429,59
39,16,419,59
40,16,414,59
41,16,418,59
42,16,419,59
43,16,428,59
44,16,420,59
45,16,418,59
46,16,432,59
47,16,399,59
48,16,425,59
49,16,416,59


==> data/slash256.csv <==
run,accounts,provingTime,memoryUsage
0,256,390,82
1,256,434,82
2,256,433,82
3,256,454,82
4,256,443,82
5,256,436,82
6,256,429,82
7,256,428,82
8,256,432,82
9,256,453,82
10,256,452,82
11,256,439,82
12,256,423,82
13,256,425,82
14,256,421,82
15,256,430,82
16,256,420,82
17,256,423,82
18,256,430,82
19,256,420,82
20,256,450,82
21,256,460,82
22,256,437,82
23,256,437,82
24,256,426,82
25,256,465,82
26,256,424,82
27,256,436,82
28,256,420,82
29,256,423,82
30,256,419,82
31,256,417,82
32,256,417,82
33,256,424,82
34,256,417,82
35,256,425,82
36,256,426,82
37,256,414,82
38,256,422,82
39,256,407,82
40,256,421,82
41,256,413,82
42,256,414,82
43,256,417,82
44,256,420,82
45,256,421,82
46,256,423,82
47,256,420,82
48,256,426,82
49,256,418,82


==> data/slash32.csv <==
run,accounts,provingTime,memoryUsage
0,32,185,63
1,32,185,63
2,32,203,63
3,32,195,63
4,32,192,63
5,32,194,63
6,32,195,63
7,32,208,63
8,32,231,63
9,32,317,63
10,32,398,63
11,32,448,63
12,32,492,63
13,32,477,63
14,32,469,63
15,32,459,63
16,32,452,63
17,32,464,63
18,32,618,63
19,32,502,63
20,32,457,63
21,32,459,63
22,32,460,63
23,32,450,63
24,32,444,63
25,32,447,63
26,32,441,63
27,32,441,63
28,32,454,63
29,32,444,63
30,32,448,63
31,32,432,63
32,32,441,63
33,32,436,63
34,32,441,63
35,32,439,63
36,32,444,63
37,32,435,63
38,32,460,63
39,32,446,63
40,32,443,63
41,32,435,63
42,32,449,63
43,32,432,63
44,32,431,63
45,32,450,63
46,32,432,63
47,32,443,63
48,32,436,63
49,32,430,63


==> data/slash4.csv <==
run,accounts,provingTime,memoryUsage
0,4,156,51
1,4,153,51
2,4,164,51
3,4,159,51
4,4,160,51
5,4,197,51
6,4,270,51
7,4,328,51
8,4,366,51
9,4,392,51
10,4,468,51
11,4,448,51
12,4,412,51
13,4,459,51
14,4,405,51
15,4,404,51
16,4,492,51
17,4,452,51
18,4,412,51
19,4,396,51
20,4,428,51
21,4,434,51
22,4,406,51
23,4,431,51
24,4,402,51
25,4,399,51
26,4,402,51
27,4,376,51
28,4,399,51
29,4,389,51
30,4,412,51
31,4,375,51
32,4,381,51
33,4,388,51
34,4,391,51
35,4,395,51
36,4,381,51
37,4,380,51
38,4,375,51
39,4,376,51
40,4,372,51
41,4,377,51
42,4,370,51
43,4,374,51
44,4,386,51
45,4,376,51
46,4,369,51
47,4,436,51
48,4,387,51
49,4,375,51


==> data/slash64.csv <==
run,accounts,provingTime,memoryUsage
0,64,206,69
1,64,203,69
2,64,199,69
3,64,202,69
4,64,201,69
5,64,202,69
6,64,208,69
7,64,202,69
8,64,210,69
9,64,203,69
10,64,231,69
11,64,341,69
12,64,421,69
13,64,453,69
14,64,465,69
15,64,486,69
16,64,472,69
17,64,467,69
18,64,460,69
19,64,480,69
20,64,477,69
21,64,457,69
22,64,454,69
23,64,450,69
24,64,462,69
25,64,452,69
26,64,440,69
27,64,449,69
28,64,449,69
29,64,446,69
30,64,452,69
31,64,441,69
32,64,440,69
33,64,455,69
34,64,449,69
35,64,447,69
36,64,456,69
37,64,446,69
38,64,443,69
39,64,441,69
40,64,438,69
41,64,442,69
42,64,438,69
43,64,437,69
44,64,439,69
45,64,439,69
46,64,435,69
47,64,450,69
48,64,438,69
49,64,441,69


==> data/slash8.csv <==
run,accounts,provingTime,memoryUsage
0,8,178,54
1,8,179,54
2,8,184,54
3,8,191,54
4,8,182,54
5,8,192,54
6,8,174,54
7,8,181,54
8,8,179,54
9,8,196,54
10,8,263,54
11,8,341,54
12,8,393,54
13,8,432,54
14,8,447,54
15,8,456,54
16,8,480,54
17,8,459,54
18,8,433,54
19,8,426,54
20,8,442,54
21,8,432,54
22,8,443,54
23,8,500,54
24,8,436,54
25,8,468,54
26,8,432,54
27,8,427,54
28,8,432,54
29,8,433,54
30,8,407,54
31,8,420,54
32,8,411,54
33,8,422,54
34,8,414,54
35,8,425,54
36,8,406,54
37,8,439,54
38,8,400,54
39,8,425,54
40,8,411,54
41,8,421,54
42,8,405,54
43,8,412,54
44,8,411,54
45,8,405,54
46,8,455,54
47,8,456,54
48,8,450,54
49,8,431,54

